A Photometrically and Morphologically Variable Infrared Nebula in L483

We present narrow and broad K-band observations of the Class 0/I source IRAS 18148-0440 that span 17 years. The infrared nebula associated with this protostar in the L483 dark cloud is both morphologically and photometrically variable on a time scale of only a few months. This nebula appears to be an infrared analogue to other well-known optically visible variable nebulae associated with young stars, such as Hubble's Variable Nebula. Along with Cepheus A, this is one of the first large variable nebulae to be found that is only visible in the infrared. The variability of this nebula is most likely due to changing illumination of the cloud rather than any motion of the structure in the nebula. Both morphological and photometric changes are observed on a time scale only a few times longer than the light crossing time of the nebula, suggesting very rapid intrinsic changes in the illumination of the nebula. Our narrow-band observations also found that H_2 knots are found nearly twice as far to the east of the source as to its west, and that H_2 emission extends farther east of the source than the previously known CO outflow.

==> README.txt <==
README for "A Photometrically and Morphologically Variable Nebula in L483"

- We would like for this paper to be published at the same time as a similar paper recently submitted by K. Hodapp and E. Bressert on a similar infrared variable nebula in the Cepheus A star forming region.  Dr. Hodapp is a co-author on this paper as well and we have collaborated together during the writing of these two papers.  

- This version of the paper has been reviser per the recommendations of the referee.

